Prototype sub-wavelength structure anti-reflection coating on alumina filters for ground-based CMB telescopes

We present designs and fabrication of sub-wavelength anti-reflection (AR) structures on alumina for infrared absorptive filters with passbands near 30, 125, and 250 GHz. These bands are widely used by ground-based instruments measuring the cosmic microwave background radiation. The designs are tuned to provide reflectance of 2% or less for fractional bandwidths between 51% and 72%, with each of the three primary bands containing two sub-bands. We make the sub-wavelength structures (SWS), which resemble a two-dimensional array of pyramids, using laser ablation. We measure the shapes of the fabricated pyramids and show that for incidence angles up to 20 degrees the predicted in-band average reflectance is 2% or less, in agreement with the design. The band average instrumental polarization is less than $3\times 10^{-3}$.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
